Star-disk interactions in the strongly accreting T Tauri Star S CrA N

Aims : We aimed at constraining the accretion-ejection phenomena around the strongly-accreting Northern component of the S CrA young binary system (S CrA N) by deriving its magnetic field topology and its magnetospheric properties, and by detecting ejection signatures, if any. Methods : We led a two-week observing campaign on S CrA N with the ESPaDOnS optical spectropolarimeter at the Canada-France-Hawaii Telescope. We recorded 12 Stokes I and V spectra over 14 nights. We computed the corresponding Least-Square Deconvolution (LSD) profiles of the photospheric lines and performed Zeeman-Doppler Imaging (ZDI). We analysed the kinematics of noticeable emission lines, namely He I $\lambda 5876$ and the four first lines of the Balmer series, known to trace the accretion process. Conclusions : The findings from spectropolarimetry are complementary to those provided by optical long-baseline interferometry, allowing us to construct a coherent view of the innermost regions of a young, strongly accreting star. Yet, the strong and complex magnetic field reconstructed for S CrA N is inconsistent with the observed magnetic signatures of the emission lines associated to the post-shock region. We recommend a multi-technique, synchronized campaign of several days to put more constrains on a system that varies on a $\sim$ 1 day timescale.

==> comments_from_referee.txt <==
We warmly thank the referee for their fruitful comments. We have implemented all the suggested modifications in the updated version. We answer all their questions in details below.


Sec 2.1: Please provide the total exposure time for each night. (This will help the readers appreciate how resource-intensive these kinds of studies require).
==> Right. We added it in Table 1.

Sec 2.3, line 211: I think changing "relevant" to "justified" would strengthen this statement.
==> Done

Sec 2.3, line 194: Please specify the synthetic spectral model used. Is it the same as in Sec 3.1?
==> Yes, this is the same synthetic spectral model. We have moved the details and the references for the MARCS model and VALD database from Sec 3.1 to Sec 2.3. (and add a reference to Sect. 2.3 line 234).

Sec 3.1, lines 275-279, and Sec 4.1, last para: Veiling indicates accretion and is a parameter in the fitting by the ZEEMAN code. In general, the veiling is likely correlated with wavelength (i.e., higher veiling at shorter wavelength) since accretion excess emission is primarily at shorter wavelength. This is not the case here. Could the author please comment on this?
==> Right. We have added a comment on that specificity at the end of Sect. 3.1. and provided a reference for the finding on classical T Tauri stars. We have also added a sentence on that in Sect. 4.1.

Sec 3.2, lines 324-327: Please clarify what magnetic spots mean. Are they referring to hot/cool spots referred in line 346?
==> Indeed, the previous formulation was confusing. We have detailed this point in Sect. 3.2.

Sec 3.3, lines 427-432: "The exact span..." is repeated.
==> Corrected.

Sec 3.3: Are there particular reasons these lines, mainly He I 5876, focused? Are there prior precedences? If so, please provide references.
==>  We focus on the He I λ5876366 line and the Balmer series as these lines are known to be tracers of the accretion phenomena. We have modified the beginning of Sect. 3.3 and added references (Beristain et al. and Edwards et al. for He I 5876; Hartmann for Hydrogen).

Sec 3.4, lines 437-438: Please provide an equation (and a reference) to calculate Cij.
==> We have added the formula of the covariance Cij (Eq. 2).

Sec 3.5, line 500: Please specify what "the code" refers to.
==> We have reformulated the sentence at the beginning of Sect. 3.5 to clearly mention the ZDIpy code and remind the method.

Sec 4.1, lines 584-585: Veiling refers to a continuum excess (c.f., line 576-578), but lines 584-585 attribute this to emission lines. Please clarify and provide references.
==> Done.

Sec 4.2: The authors mentioned that the magnetic field structure of the star is unusual for its evolutionary stages (lines 613-614). This is a very interesting result. The author should explain why this is the case and its implication in a broader context of the evolution of T Tauri magnetic field structures.
==> We gave some more detailed context.

Sec 4.2, line 652: Shouldn't this be colatitude LARGER than 60deg? Smaller colatitude would be closer to the pole.
==> Right. We have made the correction.

Sec 4.2, lines 623-624: Have the authors tried using the width at the 10% height of Halpha to estimate the Mdot (e.g., Natta+2004)? If the blue-shifted absorption in the line presents a problem, I suggest including it anyway and explaining the caveat.
==> Good point. We have used Natta et al. to compute the accretion rate in Sect. 4.2. However, we still use the value from Sullivan et al. (2019) to compute the accretion rate since it is obtained thanks to the Br gamma line, which is a more reliable proxy to derive accretion rate (see discussion in Sect. 7.1, 3rd paragraph of Alcalá, Natta, Manara et al. (2014) A&A 561,A2 )

Sec 4.2, line 628: Please explain how the uncertainty is calculated. Does it include the uncertainty/variability of accretion rates found in different studies ?
==> Yes, all the uncertainties are taken into account. We have clarified that in the text.

Sec 4.2, lines 654-657 (and the abstract): The authors mentioned that the ZDI tomography fails to reproduce the He I. However, there is no "reproduction" or comparison between the Stokes V profile from the model and the He I itself. Another column could be added to Fig 9 or 11 to show this discrepancy. Alternatively, if this refers to the discrepancy discussed earlier in the same paragraph, the word "inconsistent" or similar should be used here and in the abstract instead.
==> We have modified the text in Sect. 4.2 and of the abstract accordingly.


Sec 4.2, lines 639-643: The discrepancy between the location of the He I NC and the derived dipolar hotspot is based on a single-spot model. Could this problem be alleviated with multiple accretion hotspots or an extended spot? After all, the star is in an unstable accretion regime, so there should also be accretion tounges.
Sec 4.4, line 719-737: This is similar to the above. Would a large, extended spot with a density gradient (so that it can still be seen at most phases) be able to explain the observed properties of the He I NC?
=> Very interesting suggestion that unfortunately falls beyond the scope of this paper: the only handy analytical model of spot is that of Kulkarni & Romanova (2013), which is applicable in the case of purely dipolar accretion, which is not the case here. 3D MHD simulations would be required to produce synthetic observations of more complex spots. We added a conclusion item in that sense.

Sec 4.5 and the abstract: Given that Rt is a lower limit (c.f., line 629-630), the statement about outflows regarding the emission radius of Begamma would be more definite if it is compared to the corotation radius. After all, anything launched outside the corotation would be ejected.
==> We don’t fully agree with this comment by the referee. Numerical simulations of star-disk interactions show that the stellar field lines threading the disk outside the columns can produce a disk outflow (ie, disk wind and/or magnetospheric ejections). Therefore, we don’t see why a comparison between Rt and the system corotation radius can better explain this extended Brgamma emission region. In fact, any disk outflow coming outside the columns may have a contribution to the Br gamma emission profile. We further note that even in the case of propeller young stars, where Rt is larger than the corotation radius, accretion onto the star can take place but it is intermittent because as the referee suggests such propeller phases favor ejection. We added text and relevant references in section 4.5 to clarify this point made by the referee.

Sec 5: Please ensure the radii are consistent with the rest of the paper. E.g., point 3, Rt should be 2R*. In point 5, R(Brgamma) should be ~8 and, again, larger than Rco. Also, in Pt.2, this is the first time Fe II 42 multiplet is mentioned in the paper. This should be mentioned in the main text before the conclusions.
==> We have made the corrections in Sect. 5 and mentioned the Fe II multiplet in Sect. 4.2.

Apx B1, He I 6678: It would be nice to estimate the density/temperature of the emitting region since that would provide a more quantitative value of the density in the He I NC/AC in Sec 4.4 (lines 738-755). I leave this to the authors to decide if they want to pursue this.
==> Indeed it would be nice to be able to do that. We have estimated He I 5876 / He I 6678 ratios of 2.2 +/- 0.2 for NC, and 2.6 +/- 0.2 for BC. Note that we cannot compute such a ratio for the AC because the He I 6678 line has no AC as stated in Appendix B.1. Unfortunately, using Beristain et al. (2001) and references therein, we can only conclude that these ratios are consistent neither with black body emission nor with nebular emission. Due to high uncertainties, we cannot conclude on a significant difference in density between the regions of emission of the NC and the BC either. As a consequence, we have not modified the text. 

Apx B1, O I 6300: Please provide a reference for "... disk evaporation models predict ..." and comment, if possible, if such models apply to young, strongly accreting stars such as S CrA N.
==> We have added the reference of Alexander et al. (2014) for the disk evaporation model. We also insist in the text on the fact that the disk evaporation would not permit to explain the observations of S CrA N since at its evolutionary state, the disk is not expected to evaporate.

Apx B1, Sulfur: The velocity should be negative.
=> Right. Corrected.

Apx B2, line 1111: This rotation period is inconsistent with the text in lines 515-516.
==> We have made the correction. 

Apx B3, line 1137-1140: The figure number is missing. Also, could the authors be more specific on what "misshaping" refers to?
==> We have added the figure number and rephrased the sentence to clarify the text.

Apx C: There are several incomplete citations for Galli et al.
==> We have corrected.


Figures and Tables:

Overall: Please ensure the figure number follows the order mentioned in the text. E.g., Fig. 3 is mentioned before Fig.2 and Fig. 10 before Fig. 7-9. Some reorganization may be required.
==> Done.

Fig. 5: Please add the y scale for the inset.
==> Done.

Fig. 9: Please indicate in the plot where phase=0 is (e.g., where is the South direction). Please also mention that the numbers on the right of the left panel are the phase.
==> We have modified the figure and its caption accordingly. 

Fig. 10: For the line/components with multiple periods, please add in the plot which velocity range a given line refers to.
==> We have included the velocity ranges (Fig.7 now).

Fig. 8: Please add the axes' labels. Also, the red-green color scheme may be difficult to read for people with color vision deficiency. Please consider a different color scale.
==> We have added the labels in Fig.9 now. We have already checked with a local color-blind person that the scale is understandable, which is the case thanks to the transition color that allows to distinguish between red and green.


NB : we have modified the following parts from our own initiative.

Table 1 : seeing is now given in arcseconds instead of mas.
Table 2 : we have added the stellar rotation period derived in our study.
Sec 3.3 : We have developped the introduction of this section, we also added a paragraph introducing the measurements made on the He~I NC. (Radial velocity, equivalent width and Bl)
Sec 4.2 : we have modified the end of the section to make it clearer
Sec 4.4 : we have slightly reformulated what is discussed on Fig. 6.

